The Cosmic Dipole in the Quaia Sample of Quasars: A Bayesian Analysis

We present a Bayesian analysis of the Quaia sample of 1.3 million quasars as a test of the cosmological principle. This principle postulates that the universe is homogeneous and isotropic on sufficiently large scales, forming the basis of prevailing cosmological models. However, recent analyses of quasar samples have found a matter dipole inconsistent with the inferred kinematic dipole of the Cosmic Microwave Background (CMB), representing a tension with the expectations of the cosmological principle. Here, we explore various hypotheses for the distribution of quasars in Quaia, finding that the sample is influenced by selection effects with significant contamination near the galactic plane. After excising these regions, we find significant evidence that the Quaia quasar dipole is consistent with the CMB dipole, both in terms of the expected amplitude and direction. This result is in conflict with recent analyses, lending support to the cosmological principle and the interpretation that the observed dipole is due to our local departure from the Hubble flow.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
